First radial velocity results from the MINiature Exoplanet Radial Velocity Array (MINERVA)

The MINiature Exoplanet Radial Velocity Array (MINERVA) is a dedicated observatory of four 0.7m robotic telescopes fiber-fed to a KiwiSpec spectrograph. The MINERVA mission is to discover super-Earths in the habitable zones of nearby stars. This can be accomplished with MINERVA's unique combination of high precision and high cadence over long time periods. In this work, we detail changes to the MINERVA facility that have occurred since our previous paper. We then describe MINERVA's robotic control software, the process by which we perform 1D spectral extraction, and our forward modeling Doppler pipeline. In the process of improving our forward modeling procedure, we found that our spectrograph's intrinsic instrumental profile is stable for at least nine months. Because of that, we characterized our instrumental profile with a time-independent, cubic spline function based on the profile in the cross dispersion direction, with which we achieved a radial velocity precision similar to using a conventional "sum-of-Gaussians" instrumental profile: 1.8 m s$^{-1}$ over 1.5 months on the RV standard star HD 122064. Therefore, we conclude that the instrumental profile need not be perfectly accurate as long as it is stable. In addition, we observed 51 Peg and our results are consistent with the literature, confirming our spectrograph and Doppler pipeline are producing accurate and precise radial velocities.

==> 51peg_planet.csv <==
parsymbol,parinfo,exofast,litval,reference,sigdiff
$P$,Period (days),$4.236^{+0.028}_{-0.025}$,$4.230785\pm 0.000036$,\ldots,0.209
$R_P$,Radius ($R_J$),$1.242^{+0.093}_{-0.094}$,\ldots,\ldots,\ldots
$T_C$,Time of Conjunction (BJD$_{\rm TDB}$),$2458048.885^{+0.081}_{-0.062}$,\ldots,\ldots,\ldots
$T_0$,Optimal Time of Conjunction (BJD$_{\rm TDB}$),$2458044.653^{+0.074}_{-0.068}$,\ldots,\ldots,\ldots
$a$,Semi-major Axis (AU),$0.0528^{+0.0011}_{-0.0012}$,$0.0527\pm 0.003$,\ldots,0.031
$i$,Inclination (Degrees),$61^{+20}_{-27}$,\ldots,\ldots,\ldots
$e$,Eccentricity,$0.051^{+0.062}_{-0.036}$,$0.013\pm 0.012$,\ldots,1.001
$\omega_*$,Argument of Periastron (Degrees),$-73^{+200}_{-79}$,58,\ldots,\ldots
$T_{eq}$,Equilibrium Temperature (K),$1315^{+18}_{-17}$,\ldots,\ldots,\ldots
$M_P$,Mass ($M_J$),$0.56^{+0.3}_{-0.075}$,\ldots,\ldots,\ldots
$K$,RV semi-amplitude (m/s),$57.6^{+3.6}_{-3.7}$,$55.94\pm 0.69$,\ldots,0.441
$\log{K}$,Log of RV semi-amplitude,$1.76^{+0.026}_{-0.029}$,\ldots,\ldots,\ldots
$R_P/R_*$,Radius of planet in stellar radii,$0.112^{+0.0091}_{-0.0089}$,\ldots,\ldots,\ldots
$a/R_*$,Semi-major axis in stellar radii,$9.98^{+0.35}_{-0.38}$,\ldots,\ldots,\ldots
$\delta$,Transit Depth (fraction),$0.0125^{+0.0021}_{-0.0019}$,\ldots,\ldots,\ldots
$Depth$,Flux decrement at mid transit,$0.0^{+0.0}_{-0.0}$,\ldots,\ldots,\ldots
$\tau$,Ingress/Egress eclipse duration (days),$0.0^{+0.0}_{-0.0}$,\ldots,\ldots,\ldots
$T_{14}$,Total transit duration (days),$0.0^{+0.0}_{-0.0}$,\ldots,\ldots,\ldots
$T_{FWHM}$,FWHM transit duration (days),$0.0^{+0.0}_{-0.0}$,\ldots,\ldots,\ldots
$b$,Transit Impact parameter,$4.8^{+3.5}_{-3.3}$,\ldots,\ldots,\ldots
$b_S$,Eclipse Impact parameter,$4.7^{+3.4}_{-3.2}$,\ldots,\ldots,\ldots
$\tau_S$,Ingress/Egress eclipse duration (days),$0.0^{+0.0}_{-0.0}$,\ldots,\ldots,\ldots
$T_{S,14}$,Total eclipse duration (days),$0.0^{+0.0}_{-0.0}$,\ldots,\ldots,\ldots
$T_{S,FWHM}$,FWHM eclipse duration (days),$0.0^{+0.0}_{-0.0}$,\ldots,\ldots,\ldots
$\delta_{S,3.6\mu m}$,Blackbody eclipse depth at 3.6$\mu$m (ppm),$599^{+100}_{-89}$,\ldots,\ldots,\ldots
$\delta_{S,4.5\mu m}$,Blackbody eclipse depth at 4.5$\mu$m (ppm),$870^{+140}_{-130}$,\ldots,\ldots,\ldots
$\rho_P$,Density (cgs),$0.38^{+0.25}_{-0.1}$,\ldots,\ldots,\ldots
$\log{g_P}$,Surface Gravity,$2.97^{+0.2}_{-0.11}$,\ldots,\ldots,\ldots
$\Theta$,Safronov Number,$0.0439^{+0.025}_{-0.007}$,\ldots,\ldots,\ldots
$\langle F\rangle$,Incident Flux (10$^9$ erg s$^{-1}$ cm$^{2}$),$0.675^{+0.038}_{-0.035}$,\ldots,\ldots,\ldots
$T_P$,Time of Periastron (BJD$_{\rm TDB}$),$2458050.24^{+0.98}_{-1.0}$,\ldots,\ldots,\ldots
$T_S$,Time of Eclipse (BJD$_{\rm TDB}$),$2458050.941^{+0.073}_{-0.087}$,\ldots,\ldots,\ldots
$T_A$,Time of Ascending Node (BJD$_{\rm TDB}$),$2458047.78^{+0.065}_{-0.079}$,\ldots,\ldots,\ldots
$T_D$,Time of Descending Node (BJD$_{\rm TDB}$),$2458049.93^{+0.07}_{-0.063}$,\ldots,\ldots,\ldots
$e\cos\omega_*$,,$-0.018^{+0.032}_{-0.063}$,\ldots,\ldots,\ldots
$e\sin\omega_*$,,$-0.008^{+0.032}_{-0.052}$,\ldots,\ldots,\ldots
$M_P\sin i$,Minimum mass ($M_J$),$0.484^{+0.036}_{-0.037}$,$0.472\pm 0.039$,\ldots,0.223
$M_P/M_*$,Mass ratio,$0.000487^{+0.00028}_{-0.000063}$,\ldots,\ldots,\ldots
$d/R_*$,Separation at mid transit,$10.07^{+0.59}_{-0.55}$,\ldots,\ldots,\ldots
$P_T$,A priori non-gazing transit prob,$0.0881^{+0.0054}_{-0.0051}$,\ldots,\ldots,\ldots
$P_{T,G}$,A priori transit prob,$0.1104^{+0.0063}_{-0.0061}$,\ldots,\ldots,\ldots
$P_S$,A priori non-gazing eclipse prob,$0.0905^{+0.0065}_{-0.005}$,\ldots,\ldots,\ldots
$P_{S,G}$,A priori eclipse prob,$0.1133^{+0.0076}_{-0.0057}$,\ldots,\ldots,\ldots
RMS,Root Mean Square of residuals (m/s),5.6,7.0,\ldots,\ldots

==> rvHD217014_srt_T4_fixed_Y17M10_newscan+resid.dat.csv <==
2458038.897636,42.276382,0.408848,3.113681
2458040.748225,-29.539709,5.049855,2.603707
2458040.883873,-49.867661,-5.304791,3.185394
2458043.703150,56.898551,9.985696,2.810275
2458043.888337,44.764556,3.241856,3.128747
2458044.892530,-22.883212,3.944611,2.987651
2458045.888237,-68.623787,-3.700302,3.267256
2458047.681088,38.807942,-9.923613,2.717449
2458048.686860,7.814987,-1.242611,2.699302
2458048.844736,-10.452231,-7.230761,3.044992
2458050.718624,-24.106443,2.540063,2.296453
2458052.787278,25.938270,6.666172,3.046421
2458053.797358,-47.750884,8.284880,2.585330
2458055.696227,37.758823,4.242223,2.808228
2458063.696364,-1.035585,2.759389,3.987390

